Multi-mission view of low-luminosity 'obscured' phase of GRS 1915+105

GRS 1915+105 is observed in an 'obscured' phase since May 2019, exhibiting steady and low X-ray luminosities, while being intervened by sporadic re-brightenings. In this work, we perform a comprehensive and wide-band analysis of the spectral and timing properties of the source during the period $2019-2021$ using AstroSat (SXT: $0.5-8$ keV; LAXPC: $3-60$ keV), NICER ($0.5-12$ keV), and NuSTAR ($3-60$ keV) observations. Spectral analysis reveals the presence of a highly variable obscurer (N$_{H_{1}}\sim~10^{22} - 10^{24}$ atoms cm$^{-2}$) throughout the observation period. Source is detected in the Low/Hard state for most of the time, with the spectra being described by a Comptonised component ($\Gamma \sim 1.16 - 1.79$, kT$_{e}\sim 2-31$ keV). The source spectra steepen ($\Gamma\sim2.5$) indicating softening of the spectrum during the rise of the re-brightenings. Various emission and absorption lines corresponding to the neutral Fe-K$\alpha$, Fe-XXV K$\alpha$, Fe-XXVI K$\alpha$, and the Ni-XXVIII K$\alpha$ were detected with equivalent widths varying between 70 eV $-$ 3.5 keV. The column density of the absorbing plasma varied between $10^{16} - 10^{18}$ atoms cm$^{-2}$ at a distance $\leq2\times$10$^{10}$ cm. Interestingly, the source is also seen exhibiting various variability classes ($\rho, \lambda, \delta, \chi$) at relatively low luminosities ($\sim$0.01L$_{Edd}$) during the re-brightening phases. Different variability classes show signature of QPOs ($\nu_{QPO}$: 20--180 mHz, rms$_{QPO}$: 7.5% - 16%). The source showed a maximum bolometric luminosity {(L$_{bol}$)} of $\sim$0.01L$_{Edd}$ (Re-brightening phases) and a minimum L$_{bol}$ of 0.004L$_{Edd}$ (Quiet phase) during the period. We discuss the possible disc dynamics around the black hole during this low-luminosity `obscured' phase.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
